Shock-multicloud interactions in galactic outflows -- II. Radiative fractal clouds and cold gas thermodynamics

Galactic winds are crucial to the cosmic cycle of matter, transporting material out of the dense regions of galaxies. Observations show the coexistence of different temperature phases in such winds, which is not easy to explain. We present a set of 3D shock-multicloud simulations that account for radiative heating and cooling at temperatures between $10^2\,\rm K$ and $10^7\,\rm K$. The interplay between shock heating, dynamical instabilities, turbulence, and radiative heating and cooling creates a complex multi-phase flow with a rain-like morphology. Cloud gas fragments and is continuously eroded, becoming efficiently mixed and mass loaded. The resulting warm mixed gas then cools down and precipitates into new dense cloudlets, which repeat the process. Thus, radiative cooling is able to sustain fast-moving dense gas by aiding condensation of gas from warm clouds and the hot wind. In the ensuing outflow, hot gas with temperatures $\gtrsim 10^6\,\rm K$ outruns the warm and cold phases, which reach thermal equilibrium near $\approx 10^4\,\rm K$ and $\approx 10^2\,\rm K$, respectively. Although the volume filling factor of hot gas is higher in the outflow, most of the mass is concentrated in dense gas cloudlets and filaments with these temperatures. More porous multicloud layers result in more vertically extended outflows, and dense gas is more efficiently produced in more compact layers. The cold phase is not accelerated by ram-pressure, but, instead, precipitates from warm and mixed gas out of thermal equilibrium. This cycle can explain the presence of high-velocity H\,{\sc i} gas with $N_{\rm H\,{\scriptstyle I}}=10^{19-21}\,\rm cm^{-2}$ and $\Delta v_{{\rm FWHM}}\lesssim37\,\rm km\,s^{-1}$ in the Galactic centre outflow.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
